Incremental Data-Uploading for Full-Quantum Classification

The data representation in a machine-learning model strongly influences its performance. This becomes even more important for quantum machine learning models implemented on noisy intermediate scale quantum (NISQ) devices. Encoding high dimensional data into a quantum circuit for a NISQ device without any loss of information is not trivial and brings a lot of challenges. While simple encoding schemes (like single qubit rotational gates to encode high dimensional data) often lead to information loss within the circuit, complex encoding schemes with entanglement and data re-uploading lead to an increase in the encoding gate count. This is not well-suited for NISQ devices. This work proposes 'incremental data-uploading', a novel encoding pattern for high dimensional data that tackles these challenges. We spread the encoding gates for the feature vector of a given data point throughout the quantum circuit with parameterized gates in between them. This encoding pattern results in a better representation of data in the quantum circuit with a minimal pre-processing requirement. We show the efficiency of our encoding pattern on a classification task using the MNIST and Fashion-MNIST datasets, and compare different encoding methods via classification accuracy and the effective dimension of the model.

==> img/schema-interleaved-3-1.pdf_tex <==
%% Creator: Inkscape inkscape 0.92.3, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'schema-interleaved-3-1.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{2043.08020885bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.20662567)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{schema-interleaved-3-1.pdf}}%
    \put(0.41202066,0.02978119){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{08}$\end{tabular}}}}%
    \put(0.41202066,0.19246739){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{00}$\end{tabular}}}}%
    \put(0.41202066,0.17213161){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{01}$\end{tabular}}}}%
    \put(0.41202066,0.15179584){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{02}$\end{tabular}}}}%
    \put(0.41202066,0.13146007){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{03}$\end{tabular}}}}%
    \put(0.41202066,0.1111243){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{04}$\end{tabular}}}}%
    \put(0.41202066,0.0907885){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{05}$\end{tabular}}}}%
    \put(0.41202066,0.07045275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{06}$\end{tabular}}}}%
    \put(0.41202066,0.05011696){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{07}$\end{tabular}}}}%
    \put(0.41202066,0.00944542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{09}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{schema-interleaved-3-1.pdf}}%
    \put(0.53835498,0.09606344){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{\theta}_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{schema-interleaved-3-1.pdf}}%
    \put(0.4524063,0.02978119){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{18}$\end{tabular}}}}%
    \put(0.4524063,0.19246738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{10}$\end{tabular}}}}%
    \put(0.4524063,0.17213159){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{11}$\end{tabular}}}}%
    \put(0.4524063,0.15179584){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{12}$\end{tabular}}}}%
    \put(0.4524063,0.13146007){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{13}$\end{tabular}}}}%
    \put(0.4524063,0.11112432){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{14}$\end{tabular}}}}%
    \put(0.4524063,0.0907885){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{15}$\end{tabular}}}}%
    \put(0.4524063,0.07045277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{16}$\end{tabular}}}}%
    \put(0.4524063,0.05011696){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{17}$\end{tabular}}}}%
    \put(0.4524063,0.00944542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{19}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{schema-interleaved-3-1.pdf}}%
    \put(0.78491671,0.09606344){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{\theta}_5$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{schema-interleaved-3-1.pdf}}%
    \put(0.49279192,0.02978119){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{28}$\end{tabular}}}}%
    \put(0.49279192,0.19246738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{20}$\end{tabular}}}}%
    \put(0.49279192,0.17213159){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{21}$\end{tabular}}}}%
    \put(0.49279192,0.15179584){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{22}$\end{tabular}}}}%
    \put(0.49279192,0.13146007){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{23}$\end{tabular}}}}%
    \put(0.49279192,0.11112432){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{24}$\end{tabular}}}}%
    \put(0.49279192,0.0907885){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{25}$\end{tabular}}}}%
    \put(0.49279192,0.07045277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{26}$\end{tabular}}}}%
    \put(0.49279192,0.05011696){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{27}$\end{tabular}}}}%
    \put(0.49279192,0.00944542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{29}$\end{tabular}}}}%
    \put(0.6392722,0.25369478){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.05933115\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{schema-interleaved-3-1.pdf}}%
    \put(0.61833096,0.02978119){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{78}$\end{tabular}}}}%
    \put(0.61833096,0.19246739){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{70}$\end{tabular}}}}%
    \put(0.61833096,0.17213161){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{71}$\end{tabular}}}}%
    \put(0.61833096,0.15179584){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{72}$\end{tabular}}}}%
    \put(0.61833096,0.13146007){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{73}$\end{tabular}}}}%
    \put(0.61833096,0.1111243){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{74}$\end{tabular}}}}%
    \put(0.61833096,0.0907885){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{75}$\end{tabular}}}}%
    \put(0.61833096,0.07045275){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{76}$\end{tabular}}}}%
    \put(0.61833096,0.05011696){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{77}$\end{tabular}}}}%
    \put(0.61833096,0.00944542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{79}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{schema-interleaved-3-1.pdf}}%
    \put(0.74466527,0.09606344){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{\theta}_4$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=8]{schema-interleaved-3-1.pdf}}%
    \put(0.65871658,0.02978119){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{88}$\end{tabular}}}}%
    \put(0.65871658,0.19246738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{80}$\end{tabular}}}}%
    \put(0.65871658,0.17213159){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{81}$\end{tabular}}}}%
    \put(0.65871658,0.15179584){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{82}$\end{tabular}}}}%
    \put(0.65871658,0.13146007){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{83}$\end{tabular}}}}%
    \put(0.65871658,0.11112432){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{84}$\end{tabular}}}}%
    \put(0.65871658,0.0907885){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{85}$\end{tabular}}}}%
    \put(0.65871658,0.07045277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{86}$\end{tabular}}}}%
    \put(0.65871658,0.05011696){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{87}$\end{tabular}}}}%
    \put(0.65871658,0.00944542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{89}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=9]{schema-interleaved-3-1.pdf}}%
    \put(0.69910221,0.02978119){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{98}$\end{tabular}}}}%
    \put(0.69910221,0.19246738){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{90}$\end{tabular}}}}%
    \put(0.69910221,0.17213159){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{91}$\end{tabular}}}}%
    \put(0.69910221,0.15179584){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{92}$\end{tabular}}}}%
    \put(0.69910221,0.13146007){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{93}$\end{tabular}}}}%
    \put(0.69910221,0.11112432){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{94}$\end{tabular}}}}%
    \put(0.69910221,0.0907885){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{95}$\end{tabular}}}}%
    \put(0.69910221,0.07045277){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{96}$\end{tabular}}}}%
    \put(0.69910221,0.05011696){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{97}$\end{tabular}}}}%
    \put(0.69910221,0.00944542){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{99}$\end{tabular}}}}%
    \put(1.42978453,0.53524105){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\begin{minipage}{0.22424371\unitlength}\raggedright \end{minipage}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=10]{schema-interleaved-3-1.pdf}}%
    \put(0.82516816,0.09606344){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{\theta}_6$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=11]{schema-interleaved-3-1.pdf}}%
    \put(0.86541963,0.09606344){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{\theta}_7$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=12]{schema-interleaved-3-1.pdf}}%
    \put(0.9056711,0.09606344){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{\theta}_8$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=13]{schema-interleaved-3-1.pdf}}%
    \put(0.94592257,0.09606344){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{\theta}_9$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=14]{schema-interleaved-3-1.pdf}}%
    \put(0.0147084,0.03122188){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{08}$\end{tabular}}}}%
    \put(0.0147084,0.19390808){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{00}$\end{tabular}}}}%
    \put(0.0147084,0.1735723){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{01}$\end{tabular}}}}%
    \put(0.0147084,0.15323652){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{02}$\end{tabular}}}}%
    \put(0.0147084,0.13290075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{03}$\end{tabular}}}}%
    \put(0.0147084,0.11256498){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{04}$\end{tabular}}}}%
    \put(0.0147084,0.09222919){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{05}$\end{tabular}}}}%
    \put(0.0147084,0.07189344){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{06}$\end{tabular}}}}%
    \put(0.0147084,0.05155765){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{07}$\end{tabular}}}}%
    \put(0.0147084,0.01088611){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{09}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=15]{schema-interleaved-3-1.pdf}}%
    \put(0.06213403,0.09750419){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{\theta}_0$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=16]{schema-interleaved-3-1.pdf}}%
    \put(0.14324524,0.09693589){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{\theta}_1$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=17]{schema-interleaved-3-1.pdf}}%
    \put(0.09764814,0.03122188){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{18}$\end{tabular}}}}%
    \put(0.09764814,0.19390807){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{10}$\end{tabular}}}}%
    \put(0.09764814,0.17357227){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{11}$\end{tabular}}}}%
    \put(0.09764814,0.15323652){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{12}$\end{tabular}}}}%
    \put(0.09764814,0.13290075){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{13}$\end{tabular}}}}%
    \put(0.09764814,0.112565){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{14}$\end{tabular}}}}%
    \put(0.09764814,0.09222919){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{15}$\end{tabular}}}}%
    \put(0.09764814,0.07189346){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{16}$\end{tabular}}}}%
    \put(0.09764814,0.05155765){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{17}$\end{tabular}}}}%
    \put(0.09764814,0.01088611){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{19}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=18]{schema-interleaved-3-1.pdf}}%
    \put(0.26743794,0.0969359){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\bm{\theta}_9$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=19]{schema-interleaved-3-1.pdf}}%
    \put(0.22184076,0.03122185){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{98}$\end{tabular}}}}%
    \put(0.22184076,0.19390804){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{90}$\end{tabular}}}}%
    \put(0.22184076,0.17357225){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{91}$\end{tabular}}}}%
    \put(0.22184076,0.15323649){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{92}$\end{tabular}}}}%
    \put(0.22184076,0.13290074){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{93}$\end{tabular}}}}%
    \put(0.22184076,0.11256498){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{94}$\end{tabular}}}}%
    \put(0.22184076,0.09222916){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{95}$\end{tabular}}}}%
    \put(0.22184076,0.07189343){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{96}$\end{tabular}}}}%
    \put(0.22184076,0.05155762){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{97}$\end{tabular}}}}%
    \put(0.22184076,0.0108861){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$x_{99}$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=20]{schema-interleaved-3-1.pdf}}%
  \end{picture}%
\endgroup%


==> results./compiled/arch_mnist_1.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	30.583333373069763	0.8397758142879848	30.07499873638153	32.25833475589752
1	2.0	31.19000017642975	1.2900728036896538	30.416667461395257	33.76666605472564
2	3.0	31.843333840370178	1.0154421702040808	30.950000882148743	33.82500112056732
3	4.0	32.31166660785674	0.4219537118524823	31.91666603088379	33.08333456516266
4	5.0	32.44000017642975	0.30981192169733623	32.18333423137665	33.05000066757202
5	6.0	32.271665930747986	0.43838682020045594	31.858333945274346	33.11666548252105
6	7.0	32.22333371639251	0.5007603610416268	31.733334064483643	33.14166665077209
7	8.0	32.56666719913483	0.6293293604066721	31.975001096725457	33.70833396911621
8	9.0	32.77166724205017	0.6748373194758339	31.94166719913482	34.00000035762787
9	10.0	32.93500006198883	0.6117012290912942	32.29166567325592	33.95833373069763
10	11.0	33.198333978652954	0.5886517018580698	32.60000050067901	34.20833349227905
11	12.0	33.22333335876465	0.5745630925366181	32.62499868869781	34.24166738986969
12	13.0	33.37499976158142	0.6632207417783615	32.70833194255829	34.57500040531158
13	14.0	33.39666664600372	0.7356897591895625	32.69999921321869	34.77500081062317
14	15.0	33.45166623592377	0.8059747058292928	32.69166648387909	34.94166731834411
15	16.0	33.55999946594238	0.7907874819127755	32.8249990940094	34.99999940395355
16	17.0	33.51666688919067	0.8513394044370851	32.774999737739556	35.1416677236557
17	18.0	33.5699999332428	0.852277864425109	32.8083336353302	35.19999980926513
18	19.0	33.61000061035156	0.8291125876174427	32.8000009059906	35.19166707992553
19	20.0	33.80833327770233	0.7335601231629453	33.2500010728836	35.249999165534966
20	21.0	33.83500039577484	0.715103105341426	33.29166769981384	35.22500097751617
21	22.0	33.91000032424927	0.614826294167526	33.20833444595337	35.05833446979522
22	23.0	33.955000042915344	0.6865086389620335	33.32499861717224	35.29166579246521
23	24.0	33.93666625022888	0.6175799386886326	33.425000309944146	35.13333201408386
24	25.0	33.953333497047424	0.5930059968367596	33.39166641235351	35.10000109672546


==> results./compiled/arch_mnist_10.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	42.33000040054321	3.4072419909242457	40.33333361148834	49.11666810512543
1	2.0	47.573333978652954	1.9537816961973904	46.33333384990692	51.45833492279053
2	3.0	48.84999990463257	1.3723853979714715	48.07499945163727	51.5916645526886
3	4.0	49.6699994802475	1.049796271622277	48.81666600704193	51.64999961853027
4	5.0	50.4833322763443	0.7568029529632903	49.97499883174896	51.97499990463257
5	6.0	51.239999532699585	1.0153048737514259	50.38333535194397	53.21666598320007
6	7.0	51.58833384513855	1.1122868193935866	50.591665506362915	53.64166498184204
7	8.0	51.87833309173584	0.8935044551477458	51.108330488204956	53.54999899864197
8	9.0	52.02000021934509	0.8438920696961274	51.13333463668823	53.54999899864197
9	10.0	52.20166563987732	0.9624103816210714	51.099997758865356	53.86666655540466
10	11.0	52.69999980926514	0.8619899779973565	51.71666741371155	54.29166555404663
11	12.0	52.81333327293396	0.9525475257397955	51.608335971832275	54.47499752044678
12	13.0	53.15333366394043	0.9044121278470494	51.758331060409546	54.54999804496765
13	14.0	53.445000648498535	0.7247132291863466	52.10000276565552	54.29999828338623
14	15.0	53.34166646003723	0.9890239538139963	51.5999972820282	54.51666712760925
15	16.0	53.87333273887634	0.941988353944988	52.03333497047424	54.641664028167725
16	17.0	54.03833270072937	1.0929388508298068	51.891666650772095	54.883331060409546
17	18.0	54.16833281517029	1.3224491062643833	51.641666889190674	55.250000953674316
18	19.0	54.49833393096924	1.3710858396523296	51.92499756813049	55.674999952316284
19	20.0	54.79833364486694	1.3518026674823036	52.275002002716064	56.01666569709778
20	21.0	55.05333423614502	1.6957175063624939	51.858335733413696	56.66666626930237
21	22.0	55.1116669178009	1.879994854858766	51.74166560173035	56.68333172798157
22	23.0	55.16833424568176	1.9126867914618748	51.625001430511475	56.65833353996277
23	24.0	55.0683331489563	1.9037923118338536	51.541668176651	56.591665744781494
24	25.0	55.364999771118164	2.0383513925626544	51.758331060409546	57.06666707992554


==> results./compiled/arch_mnist_2.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	34.605000019073486	0.12905633382060278	34.40000116825104	34.76666808128357
1	2.0	39.64666664600372	0.8843010228330335	38.52500021457672	41.12499952316284
2	3.0	42.09333360195159	0.9700145957802165	40.95000028610229	43.81666779518127
3	4.0	43.57499957084656	1.7700913745149018	41.29166603088379	45.46666741371155
4	5.0	44.19333338737488	2.6301057351959742	40.70833325386047	46.691668033599846
5	6.0	44.59500014781952	2.891738426481679	40.73333442211151	47.42499887943268
6	7.0	44.76166605949402	2.8881008037340994	40.625	47.37499952316284
7	8.0	44.90666687488556	3.0243663192894803	40.23333191871643	47.55833446979522
8	9.0	44.92666721343994	3.210448748183077	39.8333340883255	47.58333265781402
9	10.0	45.62166690826416	2.475101331866057	42.59166717529297	47.749999165534966
10	11.0	45.50000011920929	2.5451965267935606	42.38333404064178	47.6583331823349
11	12.0	45.643333196640015	2.4799556606067714	42.60833263397217	47.77500033378601
12	13.0	45.606666803359985	2.668219903985918	42.34166741371155	47.97500073909759
13	14.0	45.65166652202606	2.703342883833771	42.34166741371155	47.95833230018616
14	15.0	45.705000162124634	2.70452659390511	42.39999949932098	48.17500114440918
15	16.0	46.901665925979614	2.2429914810669827	42.44166612625122	48.18333387374878
16	17.0	46.96833312511444	2.223500574888638	42.55833327770233	48.266667127609246
17	18.0	47.03166604042053	2.212498380067813	42.6416665315628	48.31666648387909
18	19.0	46.99833333492279	2.1133135249010975	42.800000309944146	48.31666648387909
19	20.0	47.08833396434784	2.0550390942422325	43.01666617393493	48.54166805744171
20	21.0	47.12166666984558	2.099508286799523	42.9833322763443	48.658332228660576
21	22.0	47.09666609764099	2.1734613351510284	42.81666576862335	48.69999885559082
22	23.0	47.15666651725769	2.1703132053001264	42.87500083446502	48.70833456516266
23	24.0	47.13499963283539	2.10400050237142	43.02499890327453	48.69999885559082
24	25.0	47.174999713897705	2.1767004260767764	42.90833473205566	48.73333275318146


==> results./compiled/arch_mnist_4.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	41.25166654586792	2.251995567452576	36.76666617393493	42.52499938011169
1	2.0	45.27333378791809	1.1276988102222416	43.07500123977661	46.20000123977661
2	3.0	47.18000054359436	1.1339775444991507	45.008334517478936	48.14166724681854
3	4.0	48.27666699886322	0.791840428768297	47.24166691303253	49.45000112056732
4	5.0	48.81500005722046	0.58188875928973	47.98333346843719	49.54999983310699
5	6.0	49.35500085353851	0.7491967257056114	48.19999933242798	50.2916693687439
6	7.0	49.62333381175995	0.5812920955199655	48.92500042915344	50.48333406448364
7	8.0	49.864999651908875	0.6077836921245083	48.78333210945129	50.48333406448364
8	9.0	49.86166775226593	0.83943740970295	48.66666793823242	50.80833435058594
9	10.0	50.09999990463257	0.7704608357450422	49.42499995231628	51.108330488204956
10	11.0	50.02333402633667	1.0771291037183706	48.98333251476288	51.70000195503235
11	12.0	50.31833350658417	1.2383283151225037	48.8999992609024	52.45000123977661
12	13.0	50.773332715034485	1.6747588365324124	49.27499890327453	54.03333306312561
13	14.0	50.50999999046326	1.9945305364131272	48.98333251476288	54.42500114440918
14	15.0	51.3100004196167	2.5457893033891703	48.93333315849304	54.42500114440918
15	16.0	51.47000074386597	2.672773346047712	48.69999885559082	54.983335733413696
16	17.0	51.696667075157166	2.713366393656458	49.06666576862335	54.991668462753296
17	18.0	52.5683331489563	2.876231370986936	49.05833303928375	55.299997329711914
18	19.0	52.735000252723694	2.7186921869111305	49.05833303928375	55.299997329711914
19	20.0	52.93500065803528	2.4105924545832	49.816668033599846	55.08333444595337
20	21.0	52.801666259765625	2.1659707923679257	50.16666650772095	54.991668462753296
21	22.0	51.57833278179169	2.0263914614005487	49.78333413600921	54.06666398048401
22	23.0	51.37999951839447	1.9317630870068003	49.51666593551636	54.06666398048401
23	24.0	51.19166672229767	1.8247682476013296	49.45000112056732	53.441667556762695
24	25.0	51.256667375564575	1.7984052528446424	49.45000112056732	53.441667556762695


==> results./compiled/arch_mnist_6.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	44.65333342552185	0.1606931974404936	44.44166719913482	44.92500126361847
1	2.0	48.15333306789398	0.4256557161307249	47.35833406448364	48.57499897480011
2	3.0	49.40333306789398	0.46757607956798525	48.59166741371155	49.84999895095825
3	4.0	50.028331875801086	0.4669515478282227	49.43333268165588	50.616663694381714
4	5.0	50.51499962806702	0.39487705436972204	49.84166622161865	50.983333587646484
5	6.0	51.20666742324829	0.7342699284289278	50.0166654586792	52.18333601951599
6	7.0	51.926666498184204	0.6784253700027625	50.90000033378601	52.799999713897705
7	8.0	52.33333349227905	0.8169892228149821	51.28333568572998	53.36666703224182
8	9.0	52.64166712760925	0.9230988831979814	51.616668701171875	53.86666655540466
9	10.0	52.97666668891907	1.0512345161570305	51.866668462753296	54.758334159851074
10	11.0	53.32499861717224	0.9539830667255493	52.24166512489319	55.041664838790894
11	12.0	53.40499997138977	1.1579624166307463	52.283334732055664	55.59999942779541
12	13.0	53.51166486740112	1.1639333300221986	52.34166383743286	55.59999942779541
13	14.0	53.399999141693115	1.7422602776432823	50.80000162124634	56.08333349227905
14	15.0	53.291667103767395	1.895820795346947	49.958333373069756	55.70833086967468
15	16.0	53.28166604042053	2.186292392307585	49.42499995231628	56.13333582878113
16	17.0	53.32999885082245	2.0003650032699203	49.72499907016754	55.69999814033508
17	18.0	54.47833299636841	0.7912284682767201	53.441667556762695	55.524998903274536
18	19.0	54.6233344078064	0.8219452492117746	53.50000262260437	55.71666955947876
19	20.0	54.62999939918518	0.8588366172824181	53.22499871253967	55.35833239555359
20	21.0	54.8800003528595	0.9741474225427688	53.37499976158142	55.666667222976685
21	22.0	54.82633484649658	0.8583611139962996	53.50000262260437	55.666667222976685
22	23.0	54.88020465393066	0.7315254903219675	53.75000238418579	55.6343578109741
23	24.0	54.98575713531493	0.6828526568526706	53.85833382606506	55.549997091293335
24	25.0	54.78804918098446	0.4066722055871516	54.05833125114441	55.123578109741004


==> results./compiled/arch_mnist_8.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	44.90666747093201	0.12057691328379852	44.75833475589752	45.10000050067901
1	2.0	47.106666564941406	1.500836767079586	46.17500007152557	50.083333253860474
2	3.0	48.64499866962433	1.0696125862894423	47.75833189487457	50.69166421890259
3	4.0	49.455000162124634	0.4267649866993055	49.02499914169311	50.22500157356262
4	5.0	49.96000051498413	0.17299741771878882	49.71666634082794	50.22500157356262
5	6.0	49.97666776180267	0.14770465527219948	49.816668033599846	50.15833377838135
6	7.0	50.07000029087067	0.12002356780583547	49.88333284854889	50.21666884422302
7	8.0	50.03666639328003	0.2168965786582419	49.84166622161865	50.44166445732117
8	9.0	50.00500023365021	0.25147350721771283	49.77500140666961	50.48333406448364
9	10.0	50.070000886917114	0.13412338597911766	49.94166791439056	50.2916693687439
10	11.0	50.23666560649872	0.20259461089789169	49.97499883174896	50.49999952316284
11	12.0	50.37999987602234	0.1745300339178243	50.066667795181274	50.599998235702515
12	13.0	50.761666893959045	0.5107343609991067	49.77500140666961	51.216667890548706
13	14.0	51.10499918460846	0.5689318698565806	49.97499883174896	51.499998569488525
14	15.0	51.31166696548462	0.48861042128822885	50.35833120346069	51.70000195503235
15	16.0	51.23499870300293	0.3587944699259055	50.599998235702515	51.5999972820282
16	17.0	51.266666650772095	0.2991649418007714	50.841665267944336	51.65833234786987
17	18.0	51.16833448410034	0.12838691898290164	50.950002670288086	51.30833387374878
18	19.0	51.04166626930237	0.3283785377603569	50.566667318344116	51.516664028167725
19	20.0	50.864999294281006	0.20196179616673618	50.591665506362915	51.18333101272583
20	21.0	50.875000953674316	0.30595822567813763	50.46666860580444	51.34999752044678


==> results./compiled/arch_mnist_DRU.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	29.934999346733086	0.29008609620103154	29.399999976158142	30.25833368301391
1	2.0	30.56666672229767	0.20241569670449097	30.408334732055657	30.966666340827942
2	3.0	31.168333292007446	0.160588997725934	30.966666340827942	31.36666715145111
3	4.0	31.921666860580444	0.15443463804362645	31.65833353996277	32.05833435058594
4	5.0	32.21833348274231	0.17483394628741777	32.0166677236557	32.4666678905487
5	6.0	32.04833328723907	0.2599889733164052	31.708332896232598	32.4916660785675
6	7.0	32.076666951179504	0.28447881122552493	31.63333237171173	32.4750006198883
7	8.0	32.434999942779534	0.36310310046941596	31.725001335144036	32.70833194255829
8	9.0	32.50833332538605	0.2225487353620307	32.24166631698608	32.84166753292084
9	10.0	32.721666097640984	0.3316038413668939	32.08333253860473	33.033332228660576
10	11.0	32.74333298206329	0.31408647046678234	32.13333189487457	32.99166560173034
11	12.0	32.889999747276306	0.34518076887746774	32.27500021457672	33.2749992609024
12	13.0	33.02833318710327	0.3662728409204234	32.37499892711639	33.44166576862335
13	14.0	33.09833347797394	0.37164848305327824	32.56666660308838	33.61666798591614
14	15.0	33.203333020210266	0.3709079487859635	32.66666531562805	33.70000123977661
15	16.0	33.27166676521301	0.3686915258402349	32.73333311080932	33.70833396911621
16	17.0	33.44333291053772	0.4110088110402764	32.70833194255829	33.88333320617676
17	18.0	33.42333257198334	0.38870857122978536	32.69999921321869	33.77499878406524
18	19.0	33.5149997472763	0.2931335404700437	33.00000131130218	33.77499878406524
19	20.0	33.29166650772095	0.21029082069613045	32.97500014305115	33.63333344459533
20	21.0	33.00666630268097	0.2797521159046925	32.62499868869781	33.35833251476288
21	22.0	32.996666431427	0.2674785235929528	32.62499868869781	33.29166769981384
22	23.0	33.09666633605957	0.16008621234531953	32.8000009059906	33.24166536331177
23	24.0	32.950000166893005	0.1724813903232153	32.8000009059906	33.2749992609024
24	25.0	32.87166714668274	0.22214822070587684	32.71666765213012	33.30833315849304


==> results./compiled/arch_mnist_shu_1.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	39.01499927043915	0.669440058560437	38.32499980926513	40.21666646003723
1	2.0	42.363333106040955	1.327053506311585	39.75000083446502	43.34166646003723
2	3.0	43.386666774749756	1.453401813638361	40.57500064373016	44.57499980926513
3	4.0	44.09666657447815	1.5185755371007352	41.28333330154419	45.89999914169311
4	5.0	44.72000002861023	1.2902160726123002	42.16666519641876	45.59166729450226
5	6.0	44.90666687488556	1.2423475500319128	42.68333315849304	46.1083322763443
6	7.0	45.08000016212463	1.4081275934823023	42.658331990242	46.5416669845581
7	8.0	45.81666707992553	0.6397266688532379	45.10000050067901	46.81666791439056


==> results./compiled/arch_mnist_shu_10.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	50.64833402633667	1.2672195129450765	48.266667127609246	52.025002241134644
1	2.0	53.019999265670776	0.8636423525226344	51.32499933242798	53.75833511352539
2	3.0	53.75333309173584	0.15335062047943457	53.50833535194397	53.93333435058594
3	4.0	54.07166600227356	0.38291936672364063	53.59166860580444	54.46666479110718
4	5.0	54.363332986831665	0.37418672055093016	54.02500033378601	55.04999756813049
5	6.0	54.80666637420654	0.41350017854171384	54.19166684150696	55.46666383743286
6	7.0	55.313334465026855	1.0120465642451952	54.350000619888306	57.06666707992554
7	8.0	56.000001430511475	0.9194955097444135	55.09166717529297	57.30833411216736
8	9.0	56.36500000953674	0.9391086798434296	55.47500252723694	58.17499756813049
9	10.0	57.1399986743927	0.8968056479778364	56.25	58.74999761581421
10	11.0	56.87999963760376	0.9070330859372353	55.908334255218506	58.58333110809326


==> results./compiled/arch_mnist_shu_2.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	39.61666703224182	1.7472760239910698	38.47500085830688	43.07500123977661
1	2.0	42.806665897369385	2.2357412195242072	40.849998593330376	46.966665983200066
2	3.0	45.888333320617676	1.7936663897926741	42.933332920074456	48.399999737739556
3	4.0	47.39500045776367	1.8276015981340188	44.07500028610229	49.01666641235351
4	5.0	48.206667304039	1.2638827225920835	46.20833396911621	49.54166710376739
5	6.0	49.67500030994415	1.0531178383191333	48.41666519641876	51.30000114440918
6	7.0	49.9316668510437	0.782417647722191	49.08333420753479	51.216667890548706
7	8.0	50.52166759967804	0.6978454994535104	49.38333332538605	51.34999752044678
8	9.0	51.06666803359985	0.7177317603967484	49.73333477973938	51.875001192092896


==> results./compiled/arch_mnist_shu_4.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	43.94333362579346	0.7364596238655416	42.84166693687439	45.008334517478936
1	2.0	49.03833329677582	0.758517537389006	47.84166812896728	50.0083327293396
2	3.0	51.0450005531311	0.332148026359151	50.63333511352539	51.616668701171875
3	4.0	50.98666727542877	0.88331198601292	49.78333413600921	52.516669034957886
4	5.0	51.49333357810974	0.7916480502854099	50.73333382606506	53.01666855812073
5	6.0	52.30166673660278	0.6296909992830743	51.31666660308838	53.01666855812073


==> results./compiled/arch_mnist_shu_6.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	48.56499969959259	1.246276838878275	46.26666605472564	49.92499947547912
1	2.0	52.291667461395264	0.8397735844310084	50.700002908706665	53.083330392837524
2	3.0	54.31000113487244	0.47485190552654505	53.716665506362915	55.150002241134644
3	4.0	54.906665086746216	0.3713113686704971	54.51666712760925	55.60833215713501
4	5.0	54.9833345413208	0.3934185937042348	54.616665840148926	55.73333501815796
5	6.0	55.11666655540466	0.33487023010245554	54.666668176651	55.62499761581421
6	7.0	54.763333797454834	0.4093548771388352	53.99166941642761	55.09999990463257
7	8.0	54.87833261489868	0.3424818607620672	54.374998807907104	55.38333058357239


==> results./compiled/arch_mnist_shu_8.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	49.83000099658966	1.7932797584223383	46.34999930858612	51.39999985694885
1	2.0	51.6949999332428	1.383802508724259	50.17499923706055	53.59166860580444
2	3.0	52.87166714668274	1.2889553525886315	51.38333439826965	55.09166717529297
3	4.0	54.016666412353516	0.9637023312919436	52.45000123977661	55.34166693687439
4	5.0	55.14166712760925	0.5956318091683702	54.091668128967285	55.77499866485596
5	6.0	56.195000410079956	0.8517068830422464	54.991668462753296	57.56666660308838
6	7.0	57.148332595825195	0.8830875781463737	55.83333373069763	58.33333134651184
7	8.0	57.764999866485596	0.948029713157055	56.37500286102295	59.025001525878906
8	9.0	58.32833290100098	1.1914811957971279	56.558334827423096	59.6666693687439
9	10.0	58.54333281517029	1.1841699685423788	56.558334827423096	59.82499718666077
10	11.0	58.56833219528198	1.0609015365098995	56.92499876022339	59.716665744781494
11	12.0	58.821667432785034	0.8498460914625662	57.39166736602783	59.75833535194397


==> results./compiled/arch_mnist_shu_DRU.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	29.808332920074463	0.6804215070991054	29.29166555404663	31.15000128746032
1	2.0	30.27833342552185	0.9449663540264626	29.57499921321869	32.15000033378601
2	3.0	30.30500054359436	0.9053178531399785	29.6833336353302	32.10000097751617
3	4.0	30.506666898727417	0.7050495201712025	29.99166548252105	31.90000057220459
4	5.0	30.828332901000977	0.4552958324327534	30.4583340883255	31.708332896232598


==> results./compiled/eff_mnist.dat <==
row	n	1	2	4	8	10
0	1000.0	61.605816496428915	64.98919227799642	67.58178770838944	69.59598547842477	71.03972807323889
1	2000.0	62.25335678414431	65.79832764121409	68.2059872802895	69.88232919513916	71.35328937912413
2	8000.0	64.82972576624505	68.17446131659108	70.43262541127477	72.2419708288851	73.27202109536397
3	10000.0	65.31363973232966	68.85114278419898	71.01184590221987	72.52941410786417	73.93314243622712
4	40000.0	68.36922477382915	72.0577292917317	74.53473974965107	76.44222826414033	77.70346502825952
5	60000.0	69.23365514862421	72.49669593352209	74.83412438177233	76.3818926356848	77.93673879728176
6	100000.0	70.28271477294365	73.58343701352482	75.79075466249508	77.58496085304728	78.67362124082723
7	150000.0	71.07818803127624	74.47277085789369	77.11124922353508	78.84720266382558	80.28515352238564
8	200000.0	71.62080207945274	75.18765841755405	77.71480154899552	79.51601755346908	80.88829861230796
9	500000.0	73.22187264514557	76.86435244289986	79.46143019303757	81.25750639554997	82.523593664366
10	1000000.0	74.30315945330875	77.50061785453097	79.8262967808625	81.40327925433058	82.97634290522797


==> results/compiled/arch_mnist_1.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	30.583333373069763	0.839775814287983	30.07499873638153	32.25833475589752
1	2.0	31.19000017642975	1.2900728036896585	30.416667461395264	33.766666054725654
2	3.0	31.843333840370178	1.0154421702040801	30.950000882148743	33.82500112056732
3	4.0	32.31166660785675	0.4219537118524811	31.91666603088379	33.08333456516266
4	5.0	32.44000017642975	0.30981192169733623	32.18333423137665	33.05000066757202
5	6.0	32.271665930747986	0.438386820200457	31.858333945274353	33.11666548252106
6	7.0	32.22333371639252	0.5007603610416248	31.733334064483643	33.14166665077209
7	8.0	32.56666719913483	0.6293293604066708	31.975001096725464	33.70833396911621
8	9.0	32.77166724205017	0.6748373194758298	31.941667199134834	34.00000035762787
9	10.0	32.93500006198883	0.6117012290912932	32.29166567325592	33.95833373069763
10	11.0	33.198333978652954	0.5886517018580691	32.600000500679016	34.20833349227905
11	12.0	33.22333335876465	0.5745630925366156	32.62499868869781	34.24166738986969
12	13.0	33.37499976158142	0.6632207417783642	32.70833194255829	34.575000405311584
13	14.0	33.39666664600372	0.7356897591895623	32.69999921321869	34.77500081062317
14	15.0	33.45166623592377	0.8059747058292959	32.69166648387909	34.94166731834412
15	16.0	33.55999946594238	0.7907874819127743	32.8249990940094	34.99999940395355
16	17.0	33.516666889190674	0.8513394044370824	32.77499973773956	35.1416677236557
17	18.0	33.5699999332428	0.8522778644251111	32.8083336353302	35.19999980926514
18	19.0	33.61000061035156	0.8291125876174453	32.8000009059906	35.19166707992554
19	20.0	33.80833327770233	0.7335601231629431	33.25000107288361	35.249999165534966
20	21.0	33.83500039577484	0.715103105341426	33.29166769981384	35.22500097751617
21	22.0	33.91000032424927	0.6148262941675312	33.20833444595337	35.058334469795234
22	23.0	33.955000042915344	0.6865086389620332	33.32499861717224	35.29166579246521
23	24.0	33.93666625022888	0.6175799386886297	33.42500030994415	35.13333201408386
24	25.0	33.953333497047424	0.5930059968367597	33.39166641235352	35.100001096725464


==> results/compiled/arch_mnist_10.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	42.33000040054321	3.4072419909242444	40.33333361148834	49.11666810512543
1	2.0	47.573333978652954	1.953781696197388	46.33333384990692	51.45833492279053
2	3.0	48.84999990463257	1.3723853979714715	48.07499945163727	51.5916645526886
3	4.0	49.6699994802475	1.0497962716222755	48.81666600704193	51.64999961853027
4	5.0	50.4833322763443	0.7568029529632903	49.97499883174896	51.97499990463257
5	6.0	51.239999532699585	1.0153048737514259	50.38333535194397	53.21666598320007
6	7.0	51.58833384513855	1.1122868193935873	50.591665506362915	53.64166498184204
7	8.0	51.87833309173584	0.8935044551477458	51.108330488204956	53.54999899864197
8	9.0	52.02000021934509	0.8438920696961274	51.13333463668823	53.54999899864197
9	10.0	52.20166563987732	0.9624103816210714	51.099997758865356	53.86666655540466
10	11.0	52.69999980926514	0.8619899779973565	51.71666741371155	54.29166555404663
11	12.0	52.81333327293396	0.9525475257397955	51.608335971832275	54.47499752044678
12	13.0	53.15333366394043	0.9044121278470494	51.758331060409546	54.54999804496765
13	14.0	53.445000648498535	0.7247132291863466	52.10000276565552	54.29999828338623
14	15.0	53.34166646003723	0.9890239538139912	51.59999728202821	54.51666712760925
15	16.0	53.87333273887634	0.941988353944988	52.03333497047424	54.641664028167725
16	17.0	54.03833270072937	1.0929388508298012	51.89166665077211	54.883331060409546
17	18.0	54.16833281517029	1.3224491062643833	51.641666889190674	55.250000953674316
18	19.0	54.49833393096924	1.3710858396523296	51.92499756813049	55.674999952316284
19	20.0	54.79833364486694	1.3518026674823036	52.275002002716064	56.01666569709778
20	21.0	55.05333423614502	1.6957175063624883	51.85833573341371	56.66666626930237
21	22.0	55.1116669178009	1.8799948548587673	51.74166560173035	56.68333172798157
22	23.0	55.16833424568176	1.9126867914618748	51.625001430511475	56.65833353996277
23	24.0	55.0683331489563	1.9037923118338558	51.541668176651	56.591665744781494
24	25.0	55.364999771118164	2.0383513925626544	51.758331060409546	57.06666707992554


==> results/compiled/arch_mnist_2.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	34.605000019073486	0.12905633382060203	34.40000116825104	34.76666808128357
1	2.0	39.64666664600372	0.8843010228330341	38.52500021457672	41.12499952316284
2	3.0	42.0933336019516	0.970014595780219	40.950000286102295	43.81666779518128
3	4.0	43.57499957084656	1.7700913745148994	41.29166603088379	45.46666741371155
4	5.0	44.19333338737488	2.630105735195971	40.70833325386048	46.69166803359986
5	6.0	44.59500014781952	2.8917384264816812	40.73333442211151	47.42499887943268
6	7.0	44.76166605949402	2.888100803734101	40.625	47.37499952316284
7	8.0	44.90666687488556	3.0243663192894794	40.23333191871643	47.55833446979522
8	9.0	44.92666721343994	3.2104487481830772	39.8333340883255	47.58333265781402
9	10.0	45.62166690826416	2.475101331866057	42.59166717529297	47.749999165534966
10	11.0	45.50000011920929	2.5451965267935575	42.383334040641785	47.6583331823349
11	12.0	45.643333196640015	2.4799556606067736	42.60833263397217	47.77500033378601
12	13.0	45.606666803359985	2.6682199039859205	42.34166741371155	47.9750007390976
13	14.0	45.65166652202606	2.703342883833771	42.34166741371155	47.95833230018616
14	15.0	45.70500016212463	2.704526593905113	42.39999949932097	48.17500114440918
15	16.0	46.901665925979614	2.2429914810669827	42.44166612625122	48.18333387374878
16	17.0	46.96833312511444	2.2235005748886416	42.55833327770233	48.266667127609246
17	18.0	47.03166604042053	2.212498380067807	42.64166653156281	48.31666648387909
18	19.0	46.99833333492279	2.1133135249010975	42.800000309944146	48.31666648387909
19	20.0	47.08833396434784	2.05503909424223	43.01666617393494	48.54166805744171
20	21.0	47.12166666984558	2.099508286799523	42.9833322763443	48.658332228660576
21	22.0	47.09666609764099	2.173461335151028	42.81666576862335	48.69999885559082
22	23.0	47.15666651725769	2.1703132053001224	42.875000834465034	48.70833456516266
23	24.0	47.13499963283539	2.1040005023714174	43.024998903274536	48.69999885559082
24	25.0	47.174999713897705	2.1767004260767733	42.908334732055664	48.73333275318146


==> results/compiled/arch_mnist_4.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	41.25166654586792	2.251995567452575	36.76666617393494	42.524999380111694
1	2.0	45.27333378791809	1.1276988102222443	43.07500123977661	46.20000123977661
2	3.0	47.18000054359436	1.1339775444991473	45.00833451747894	48.14166724681854
3	4.0	48.27666699886322	0.7918404287682969	47.24166691303253	49.45000112056732
4	5.0	48.81500005722046	0.5818887592897296	47.9833334684372	49.549999833107
5	6.0	49.35500085353851	0.7491967257056096	48.19999933242798	50.2916693687439
6	7.0	49.62333381175995	0.5812920955199647	48.92500042915344	50.48333406448364
7	8.0	49.864999651908875	0.6077836921245053	48.7833321094513	50.48333406448364
8	9.0	49.86166775226593	0.8394374097029501	48.66666793823242	50.80833435058594
9	10.0	50.09999990463257	0.7704608357450397	49.42499995231629	51.108330488204956
10	11.0	50.02333402633667	1.0771291037183706	48.98333251476288	51.70000195503235
11	12.0	50.31833350658417	1.2383283151225006	48.89999926090241	52.45000123977661
12	13.0	50.773332715034485	1.67475883653241	49.27499890327454	54.03333306312561
13	14.0	50.50999999046326	1.9945305364131272	48.98333251476288	54.42500114440918
14	15.0	51.3100004196167	2.5457893033891703	48.93333315849304	54.42500114440918
15	16.0	51.47000074386597	2.6727733460477157	48.69999885559082	54.98333573341371
16	17.0	51.696667075157166	2.7133663936564587	49.06666576862335	54.991668462753296
17	18.0	52.5683331489563	2.876231370986936	49.05833303928375	55.299997329711914
18	19.0	52.735000252723694	2.718692186911127	49.05833303928375	55.299997329711914
19	20.0	52.93500065803528	2.4105924545831985	49.81666803359986	55.08333444595337
20	21.0	52.801666259765625	2.1659707923679257	50.16666650772095	54.991668462753296
21	22.0	51.57833278179169	2.0263914614005443	49.78333413600922	54.06666398048401
22	23.0	51.37999951839447	1.931763087006798	49.51666593551636	54.06666398048401
23	24.0	51.19166672229767	1.824768247601333	49.45000112056732	53.44166755676271
24	25.0	51.256667375564575	1.7984052528446468	49.45000112056732	53.44166755676271


==> results/compiled/arch_mnist_6.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	44.65333342552185	0.16069319744049168	44.44166719913483	44.92500126361847
1	2.0	48.15333306789398	0.42565571613072456	47.35833406448364	48.57499897480011
2	3.0	49.40333306789398	0.4675760795679875	48.59166741371155	49.84999895095825
3	4.0	50.028331875801086	0.46695154782821907	49.43333268165589	50.616663694381714
4	5.0	50.51499962806702	0.39487705436972204	49.84166622161865	50.983333587646484
5	6.0	51.20666742324829	0.7342699284289231	50.01666545867921	52.18333601951599
6	7.0	51.926666498184204	0.6784253700027625	50.90000033378601	52.799999713897705
7	8.0	52.33333349227905	0.8169892228149821	51.28333568572998	53.36666703224182
8	9.0	52.64166712760925	0.9230988831979814	51.616668701171875	53.86666655540466
9	10.0	52.97666668891907	1.0512345161570305	51.866668462753296	54.758334159851074
10	11.0	53.32499861717224	0.9539830667255493	52.24166512489319	55.041664838790894
11	12.0	53.40499997138977	1.1579624166307476	52.283334732055664	55.59999942779541
12	13.0	53.51166486740112	1.1639333300221986	52.34166383743286	55.59999942779541
13	14.0	53.399999141693115	1.7422602776432823	50.80000162124634	56.08333349227905
14	15.0	53.291667103767395	1.895820795346947	49.958333373069756	55.70833086967468
15	16.0	53.28166604042053	2.1862923923075797	49.42499995231629	56.13333582878113
16	17.0	53.32999885082245	2.0003650032699203	49.72499907016754	55.69999814033508
17	18.0	54.47833299636841	0.7912284682767163	53.44166755676271	55.524998903274536
18	19.0	54.6233344078064	0.8219452492117746	53.50000262260437	55.71666955947876
19	20.0	54.62999939918518	0.8588366172824181	53.22499871253967	55.35833239555359
20	21.0	54.8800003528595	0.9741474225427688	53.37499976158142	55.666667222976685
21	22.0	54.82633484649658	0.8583611139962996	53.50000262260437	55.666667222976685
22	23.0	54.88020465393066	0.7315254903219673	53.75000238418579	55.6343578109741
23	24.0	54.98575713531493	0.6828526568526706	53.85833382606506	55.549997091293335
24	25.0	54.78804918098446	0.4066722055871516	54.05833125114441	55.123578109741004


==> results/compiled/arch_mnist_8.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	44.90666747093201	0.12057691328380309	44.75833475589752	45.10000050067902
1	2.0	47.106666564941406	1.500836767079586	46.17500007152557	50.083333253860474
2	3.0	48.64499866962433	1.0696125862894406	47.75833189487457	50.69166421890259
3	4.0	49.455000162124634	0.42676498669930263	49.02499914169312	50.22500157356262
4	5.0	49.96000051498413	0.17299741771878882	49.71666634082794	50.22500157356262
5	6.0	49.97666776180267	0.1477046552721933	49.81666803359986	50.15833377838135
6	7.0	50.07000029087067	0.12002356780583547	49.88333284854889	50.21666884422302
7	8.0	50.03666639328003	0.2168965786582419	49.84166622161865	50.44166445732117
8	9.0	50.00500023365021	0.2514735072177092	49.775001406669624	50.48333406448364
9	10.0	50.070000886917114	0.13412338597911858	49.94166791439056	50.2916693687439
10	11.0	50.23666560649872	0.20259461089789169	49.97499883174896	50.49999952316284
11	12.0	50.37999987602234	0.1745300339178243	50.066667795181274	50.599998235702515
12	13.0	50.761666893959045	0.5107343609991013	49.775001406669624	51.216667890548706
13	14.0	51.10499918460846	0.5689318698565806	49.97499883174896	51.499998569488525
14	15.0	51.31166696548462	0.48861042128822885	50.35833120346069	51.70000195503235
15	16.0	51.23499870300293	0.3587944699259084	50.599998235702515	51.59999728202821
16	17.0	51.266666650772095	0.2991649418007714	50.841665267944336	51.65833234786987
17	18.0	51.16833448410034	0.12838691898290164	50.950002670288086	51.30833387374878
18	19.0	51.04166626930237	0.3283785377603569	50.566667318344116	51.516664028167725
19	20.0	50.864999294281006	0.20196179616673618	50.591665506362915	51.18333101272583
20	21.0	50.875000953674316	0.30595822567813763	50.46666860580444	51.34999752044678


==> results/compiled/arch_mnist_DRU.dat <==
row	epoch	vamean	vastd	vamin	vamax
0	1.0	29.934999346733093	0.2900860962010346	29.399999976158142	30.258333683013923
1	2.0	30.56666672229767	0.20241569670448986	30.408334732055664	30.966666340827942
2	3.0	31.168333292007446	0.1605889977259356	30.966666340827942	31.36666715145111
3	4.0	31.921666860580444	0.15443463804362562	31.65833353996277	32.05833435058594
4	5.0	32.21833348274231	0.17483394628741875	32.0166677236557	32.466667890548706
5	6.0	32.048333287239075	0.2599889733164041	31.708332896232605	32.491666078567505
6	7.0	32.076666951179504	0.2844788112255276	31.63333237171173	32.475000619888306
7	8.0	32.43499994277954	0.3631031004694133	31.725001335144043	32.70833194255829
8	9.0	32.50833332538605	0.22254873536202813	32.241666316986084	32.84166753292084
9	10.0	32.72166609764099	0.3316038413668936	32.083332538604736	33.03333222866058
10	11.0	32.74333298206329	0.3140864704667846	32.13333189487457	32.991665601730354
11	12.0	32.889999747276306	0.345180768877469	32.27500021457672	33.274999260902405
12	13.0	33.02833318710327	0.36627284092042084	32.374998927116394	33.44166576862335
13	14.0	33.09833347797394	0.37164848305327824	32.56666660308838	33.61666798591614
14	15.0	33.203333020210266	0.37090794878596317	32.66666531562805	33.70000123977661
15	16.0	33.27166676521301	0.36869152584023074	32.73333311080933	33.70833396911621
16	17.0	33.44333291053772	0.4110088110402764	32.70833194255829	33.88333320617676
17	18.0	33.42333257198334	0.3887085712297879	32.69999921321869	33.774998784065254
18	19.0	33.514999747276306	0.29313354047004564	33.000001311302185	33.774998784065254
19	20.0	33.29166650772095	0.21029082069613275	32.97500014305115	33.63333344459534
20	21.0	33.00666630268097	0.2797521159046904	32.62499868869781	33.35833251476288
21	22.0	32.996666431427	0.2674785235929501	32.62499868869781	33.29166769981384
22	23.0	33.09666633605957	0.16008621234531953	32.8000009059906	33.24166536331177
23	24.0	32.950000166893005	0.17248139032321796	32.8000009059906	33.274999260902405
24	25.0	32.87166714668274	0.2221482207058729	32.716667652130134	33.30833315849304

